A Performance Study of Horizontally Explicit Vertically Implicit (HEVI) Time-Integrators for Non-Hydrostatic Atmospheric Models

We conduct a thorough study of different forms of horizontally explicit and vertically implicit (HEVI) time-integration strategies for the compressible Euler equations on spherical domains typical of nonhydrostatic global atmospheric applications. We compare the computational time and complexity of two nonlinear variants (NHEVI-GMRES and NHEVI-LU) and a linear variant (LHEVI). We report on the performance of these three variants for a number of additive Runge-Kutta Methods ranging in order of accuracy from second through fifth, and confirm the expected order of accuracy of the HEVI methods for each time-integrator. To gauge the maximum usable time-step of each HEVI method, we run simulations of a nonhydrostatic baroclinic instability for 100 days and then use this time-step to compare the time-to-solution of each method. The results show that NHEVI-LU is 2x faster than NHEVI-GMRES, and LHEVI is 5x faster than NHEVI-LU, for the idealized cases tested. The baroclinic instability and inertia-gravity wave simulations indicate that the optimal choice of time-integrator is LHEVI with either second or third order schemes, as both schemes yield similar time to solution and relative L2 error at their maximum usable time-steps. In the future, we will report on whether these results hold for more complex problems using, e.g., real atmospheric data and/or a higher model top typical of space weather applications.

==> figures/min_press_vs_time.txt <==
0.0	999.9999999997935
1.0	999.2200272520789
2.0	999.078075701302
3.0	998.6863688593807
4.0	997.8797880638972
5.0	996.3217046524989
6.0	992.9029995941477
7.0	984.6433665552802
8.0	963.9569770715191
9.0	940.7489249957704
10.0	925.5600598476658
11.0	909.5281299532809
12.0	901.9542226291039
13.0	892.9352638323564
14.0	889.3757442501424
15.0	877.0326978678486

